IKFlow: Generating Diverse Inverse Kinematics Solutions

Inverse kinematics - finding joint poses that reach a given Cartesian-space end-effector pose - is a common operation in robotics, since goals and waypoints are typically defined in Cartesian space, but robots must be controlled in joint space. However, existing inverse kinematics solvers return a single solution pose, where systems with more than 6 degrees of freedom support infinitely many such solutions, which can be useful in the presence of constraints, pose preferences, or obstacles. We introduce a method that uses a deep neural network to learn to generate a diverse set of samples from the solution space of such kinematic chains. The resulting samples can be generated quickly (2000 solutions in under 10ms) and accurately (to within 10 millimeters and 2 degrees of an exact solution) and can be rapidly refined by classical methods if necessary.

==> figures/runtime_plots/runtime.pgf <==
% This file was created with tikzplotlib v0.9.13.
\begin{tikzpicture}

\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.8, draw opacity=1, text opacity=1, draw=white!80!black},
tick align=outside,
tick pos=left,
title={Number of solutions  vs. querry time},
x grid style={white!69.0196078431373!black},
xlabel={Number of solutions},
xmin=50, xmax=450,
xtick style={color=black},
y grid style={white!69.0196078431373!black},
ylabel={Querry time (sec)},
ymin=0.00824059296957307, ymax=0.20732537827593,
ytick style={color=black}
]
\path [fill=color0, fill opacity=0.1]
(axis cs:50,0.0232054983101225)
--(axis cs:50,0.0104196275748872)
--(axis cs:100,0.00824059296957307)
--(axis cs:150,0.00968629563199053)
--(axis cs:200,0.0115541694524517)
--(axis cs:250,0.0116800695097541)
--(axis cs:300,0.0110666251723251)
--(axis cs:350,0.0169179845565998)
--(axis cs:400,0.0166873830374652)
--(axis cs:450,0.0187266263259549)
--(axis cs:450,0.0260339823471408)
--(axis cs:450,0.0260339823471408)
--(axis cs:400,0.0236024481240338)
--(axis cs:350,0.026031453538493)
--(axis cs:300,0.0173156761582413)
--(axis cs:250,0.0181373209321405)
--(axis cs:200,0.0163315059778462)
--(axis cs:150,0.0145435646737956)
--(axis cs:100,0.0117336387503976)
--(axis cs:50,0.0232054983101225)
--cycle;

\path [fill=color1, fill opacity=0.1]
(axis cs:50,0.0200046118883088)
--(axis cs:50,0.0137493077131316)
--(axis cs:100,0.0321085281896605)
--(axis cs:150,0.049161129049454)
--(axis cs:200,0.0673307002691929)
--(axis cs:250,0.0843132371104204)
--(axis cs:300,0.103174226695338)
--(axis cs:350,0.110866313701121)
--(axis cs:400,0.128485230767433)
--(axis cs:450,0.169525989674509)
--(axis cs:450,0.20732537827593)
--(axis cs:450,0.20732537827593)
--(axis cs:400,0.172658463156517)
--(axis cs:350,0.147639030689748)
--(axis cs:300,0.1132909126937)
--(axis cs:250,0.102286160548881)
--(axis cs:200,0.0774510322900112)
--(axis cs:150,0.0652358245333097)
--(axis cs:100,0.0376973323297487)
--(axis cs:50,0.0200046118883088)
--cycle;

\addplot [semithick, color0]
table {%
50 0.0168125629425049
100 0.00998711585998535
150 0.0121149301528931
200 0.0139428377151489
250 0.0149086952209473
300 0.0141911506652832
350 0.0214747190475464
400 0.0201449155807495
450 0.0223803043365479
};
\addlegendentry{Ikflow runtime}
\addplot [semithick, color1]
table {%
50 0.0168769598007202
100 0.0349029302597046
150 0.0571984767913818
200 0.072390866279602
250 0.0932996988296509
300 0.108232569694519
350 0.129252672195435
400 0.150571846961975
450 0.18842568397522
};
\addlegendentry{IK runtime}
\end{axis}

\end{tikzpicture}

